Effective discrete-modulated continuous variable QKD under general attacks using dimension reduction

Continuous variable quantum key distribution via discrete modulations ensures information-theoretic security using standard telecom technologies, providing affordable and scalable quantum communications with simplified classical postprocessing. However, existing security proofs against general attacks often rely on restrictive assumptions, such as a bounded dimension for coherent states, or require impractically large block sizes. In this work, we develop a finite-size security analysis that removes these limitations while incorporating realistic experimental features. Our approach combines an optimization under infinite dimensions, a security proof against general attacks, a trusted detector model accounting for the receiver imperfections, and postselection strategies to reuse discarded measurement outcomes. We report positive variable-length key rates in the finite-size regime for relevant block sizes of the order of $10^6$. These results contribute to narrowing the gap between theoretical security proofs and practical implementations of discrete-modulated continuous variable quantum key distribution protocols.

==> plot_data/hyperplanes/Hyperplanes.csv <==
,n=1e9,n=1e8,n=1e7,n=1e6,
0,2.7397465400E-01,2.6513554900E-01,1.9119962100E-01,1.0869012000E-01,
1,1.2300000000E-01,1.2328253300E-01,9.3236607400E-02,4.3754124600E-02,
2,7.5200000000E-02,7.2482436700E-02,5.3185798300E-02,1.4691094100E-02,
3,4.9000000000E-02,4.3075495900E-02,3.0506659600E-02,4.4955284900E-03,
4,3.1800000000E-02,2.9241420600E-02,1.6587633100E-02,,
5,2.2200000000E-02,1.8963447300E-02,8.1811451300E-03,,
6,1.5100000000E-02,1.1616504400E-02,2.6422430900E-03,,
7,9.5400000000E-03,8.3022423400E-03,1.0064203100E-03,,
8,6.3400000000E-03,4.7020466000E-03,,,
9,3.5780855900E-03,2.5625709900E-03,,,
10,1.8275688200E-03,7.5758037500E-04,,,
11,9.0825370300E-04,,,,
12,2.6825141000E-04,,,,
,,,,,


==> plot_data/hyperplanes/compare_n1e8.csv <==
dB,"Nc=10, Nc2=30","Nc=10, Nc2=45","Nc=16, Nc2=30","Nc=16, Nc2=45",Nc=20,"Nc=20,Nc2=30"
0,0.208582,0.208561,0.26513555,2.65E-01,2.56E-01,2.751754240E-01
1,0.100347,0.100388,0.12328253,1.24E-01,1.19E-01,1.278027140E-01
2,0.0576438,0.0574038,0.07248244,7.24E-02,6.82E-02,7.413023400E-02
3,0.0325008,0.0317163,0.0430755,4.35E-02,3.94E-02,4.529878330E-02
4,0.0226578,0.02265,0.02924142,2.93E-02,2.69E-02,3.058090670E-02
5,0.0136544,0.013665,0.01896345,1.87E-02,1.53E-02,2.020621320E-02
6,0.00713718,0.00735061,0.0116165,1.15E-02,8.37E-03,1.273789700E-02
7,0.00257792,0.00258071,0.00830224,8.33E-03,7.30E-03,8.586173330E-03
8,,,0.00470205,4.69E-03,3.67E-03,5.029876210E-03
9,,,0.00256257,2.53E-03,1.90E-03,2.897644320E-03
10,,,0.00075758,7.80E-04,,9.624660860E-04

